Location Aware Modular Biencoder for Tourism Question Answering

Answering real-world tourism questions that seek Point-of-Interest (POI) recommendations is challenging, as it requires both spatial and non-spatial reasoning, over a large candidate pool. The traditional method of encoding each pair of question and POI becomes inefficient when the number of candidates increases, making it infeasible for real-world applications. To overcome this, we propose treating the QA task as a dense vector retrieval problem, where we encode questions and POIs separately and retrieve the most relevant POIs for a question by utilizing embedding space similarity. We use pretrained language models (PLMs) to encode textual information, and train a location encoder to capture spatial information of POIs. Experiments on a real-world tourism QA dataset demonstrate that our approach is effective, efficient, and outperforms previous methods across all metrics. Enabled by the dense retrieval architecture, we further build a global evaluation baseline, expanding the search space by 20 times compared to previous work. We also explore several factors that impact on the model's performance through follow-up experiments. Our code and model are publicly available at https://github.com/haonan-li/LAMB.

==> review_response.txt <==
Review #1
 
Core Review:
This paper proposes to use pretrained language models (PLMs) to encode textual information, and train a location encoder to capture spatial information of POIs. Experiments on a real-world tourism QA dataset demonstrate that our approach is effective, efficient, and outperforms previous methods across all metrics. The authors also discuss the issue of chatGPT for tourism QA. The paper is well written and the solution is clear. Overall, it is an interesting work.

Reasons to accept
This paper proposes to use pretrained language models (PLMs) to encode textual information, and train a location encoder to capture spatial information of POIs. Experiments on a real-world tourism QA dataset demonstrate that our approach is effective, efficient, and outperforms previous methods across all metrics. The authors also discuss the issue of chatGPT for tourism QA. The paper is well written and the solution is clear. Overall, it is an interesting work.

Experiment Results: 5
Overall Recommendation: 4
Reviewer Confidence: 3
Ethical Concerns: No

== response
Thank you so much for your thoughtful and encouraging feedback.


Review #2

Core Review:
This paper presents a location-aware modular bi-encoder model to tackle the POI recommendations-seeking problem in real-world tourism QA tasks. The authors treat the QA task as a dense vector retrieval problem, encoding questions and POIs separately. They then retrieve the most relevant POIs for a given question by leveraging embedding space similarity. The empirical results demonstrate that the proposed method surpasses previous approaches across all evaluation metrics.

Reasons to accept
This paper is well-written and easy to follow.
The method employed in this study is relatively novel and innovative for the given task.
The performance gains are significant compared with the selected baseline models.

Reasons to reject
The module ablation part in Table 1 lacks clarity, and it requires additional explanations to elaborate on the details of the ablation module. Besides, there should be an explanation of what's the difference between the LAMB model and the ablation models.
The comparison of the main experiment results is inadequate, and it would be beneficial to include more strong baselines, such as vanilla fine-tuning, DPR, to provide a more comprehensive evaluation of the proposed method.

Experiment Results: 4
Overall Recommendation: 3.5
Reviewer Confidence: 4
Ethical Concerns: No

== response

Thanks for the feedback. In answer to your concerns:
 
>> Clarity of the ablation study in Table 1.
We acknowledge that the description can be improved. In lines 395-397, we mentioned that we separately removed training Phase 2, Selsum module, as well as the location module. We concede that this explanation was not 100% clear, and will explicitly enumerate each ablation scenario and provide a more detailed explanation of the changes made in the ablation models.
 
>> Inadequate comparison of main experiment results.
We agree that including more baselines will boost the paper, and will include DPR as an additional baseline. It is important to note that DPR is essentially our model with all task-specific elements removed.


Review #3

Core Review:
This study introduced an approach to tackling the QA task by treating it as a dense vector retrieval problem. The researchers accomplished this by encoding questions and points of interest (POIs) separately, leveraging the power of embedding space similarity to retrieve the most relevant POIs for each question.
Strengths: (1) The manuscript is well-written and easy to follow. (2) The proposed method is different from previous methods for this task.
Weaknesses: (1) The overall model arch is very similar to previous works (e.g., [1, 2]), although there are differences in how to encode the spatial information. However, the authors (1) did not compare their method with [1], and (2) did not provide insights into why the current proposed method outperforms previous ones. A case study will help. Because the overall idea of encoding the textual information for both questions and locations is very simple, findings without insights into the differences between the current study and previous studies may not bring much new knowledge to the research community. The current experimental results may only show incremental technical improvement.
References:
[1] Contractor, D., Shah, K., Partap, A., Singla, P., & Mausam, M. (2021, October). Answering POI-recommendation Questions using Tourism Reviews. In Proceedings of the 30th ACM International Conference on Information & Knowledge Management (pp. 281-291).
[2] Contractor, D., Goel, S., Mausam, & Singla, P. (2021, April). Joint Spatio-textual reasoning for answering tourism questions. In Proceedings of the Web Conference 2021 (pp. 1978-1989).

Reasons to accept
(1) The research idea is fine. (2) The paper is well-written and easy to follow.

Reasons to reject
(1) The novelty is incremental. (2) No meaningful qualitative analysis was conducted. It is hard for the audience to understand the exact part of the proposed method that leads to superior performance. (3) It also lacks comparison with another important baseline [1] which also used tourism reviews.
References:
[1] Contractor, D., Shah, K., Partap, A., Singla, P., & Mausam, M. (2021, October). Answering POI-recommendation Questions using Tourism Reviews. In Proceedings of the 30th ACM International Conference on Information & Knowledge Management (pp. 281-291).

Missing References
[1] Contractor, D., Shah, K., Partap, A., Singla, P., & Mausam, M. (2021, October). Answering POI-recommendation Questions using Tourism Reviews. In Proceedings of the 30th ACM International Conference on Information & Knowledge Management (pp. 281-291).

Experiment Results: 4
Overall Recommendation: 2.5
Reviewer Confidence: 4
Ethical Concerns: Yes


== response

Before addressing your queries, we would like to clarify that the paper you refer to as [1] titled "Answering POI-recommendation Questions using Tourism Reviews" (CIKM 2021) is, in fact, the same paper we cite under the title "Large Scale Question Answering using Tourism Data" (Arxiv preprint). Although they are different versions, both papers present the same datasets, methods, and almost identical results. We have incorrectly cited the arXiv preprint version not the published version,  and will update it to the published version on acceptance.

 
>> did not compare with an important baseline in paper [1].
We want to emphasize that [1] is the paper we cited, and we did, indeed, compare our method with it. You can find the comparison in both Table 1 (second block) and Table 2.
 
>> The novelty is incremental.
We respectfully disagree: our focus was on addressing a practical problem, and as such, we introduced several innovative elements to enhance training and inference speed while improving model performance. It is important to note that while previous methods may not be substantially lower than our method in accuracy, they are unsuitable for real-time applications due to their low inference efficiency. Therefore, our contributions significantly advance the field for practical applications.
 
>> did not provide insights into why the current proposed method outperforms previous ones.
In lines 409-419, we clearly detail three key reasons why our method outperforms previous models. Additionally, we conducted an ablation study and various analyses to showcase the effectiveness of each of our modules. These findings provide valuable insights into the superiority of our proposed approach.
 
>> Missing reference
As mentioned at the beginning, we cited a different version of this paper and will change it to the canonical version.
 
We appreciate your valuable feedback, and hope these clarifications address your concerns.
 
 
== General Response
We thank the reviewers for their valuable feedback, and we will make the necessary revisions to improve the clarity and comprehensiveness of our paper, as detailed above.

